CKM $\gamma$ measurements at LHCb

The tree-level measurement of the CKM $\gamma$ angle is a crucial test of $CP$ violation in the Standard Model (SM). Discrepancies between direct measurements (tree-level decays) and indirect measurements (loop decays) could indicate physics beyond the SM. Recent measurements using decays such as $B^0 \rightarrow DK^{*0}, B^{\pm} \rightarrow [D\pi^0/\gamma]_{D^*}h^{\pm}$ (where $D$ decays to $K_{S}^{0} h^+h^-$ with $h=K, \pi$) and $B^{\pm} \rightarrow [h'^+h'^-\pi^+\pi^-]_Dh^{\pm}$ are presented. Additionally, the combination of previous $\gamma$ measurements at LHCb, excluding the aforementioned results, is also presented. The LHCb result, with a precision of $(63.8^{+3.5}_{-3.7})^{\circ}$ establishes itself as a dominant measurement in this field.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

